Depth-Adaptive Transformer

State of the art sequence-to-sequence models for large scale tasks perform a fixed number of computations for each input sequence regardless of whether it is easy or hard to process. In this paper, we train Transformer models which can make output predictions at different stages of the network and we investigate different ways to predict how much computation is required for a particular sequence. Unlike dynamic computation in Universal Transformers, which applies the same set of layers iteratively, we apply different layers at every step to adjust both the amount of computation as well as the model capacity. On IWSLT German-English translation our approach matches the accuracy of a well tuned baseline Transformer while using less than a quarter of the decoder layers.

==> data/iwslt/aligned.dat <==
exit valid-bleu test-bleu 
1 34.11 33.20 
2 35.45 34.35 
3 35.84 34.80 
4 36.07 34.91 
5 36.08 34.95 
6 36.18 34.86 



==> data/iwslt/baseline.dat <==
exit valid-bleu test-bleu 
1 34.17 33.39 
2 35.27 34.32
3 35.58 34.56
4 35.70 34.51
5 35.55 34.43
6 35.93 34.77



==> data/iwslt/confidence.dat <==
t1 t2 t3 t4 t5 valid-exit valid-bleu valid-flops test-exit test-bleu test-flops
0.52 0.05 0.69 0.26 0.10 1.20 35.03 4431148.47 1.21 33.89 4450111.18
0.73 0.30 0.43 0.12 0.56 1.50 35.57 5665777.70 1.52 34.47 5722979.77
0.90 0.51 0.31 0.33 0.35 1.96 35.87 7183129.79 1.99 34.68 7293144.70
0.91 0.68 0.72 0.50 0.01 2.44 36.06 8391679.85 2.50 34.76 8537870.73
0.94 0.76 0.97 0.95 0.32 3.00 36.12 10054278.53 3.07 34.84 10221094.51
0.98 0.81 0.92 0.65 0.88 3.44 36.19 11233923.80 3.51 34.87 11413346.81
0.91 0.91 0.99 0.82 0.69 3.70 36.17 11907798.35 3.79 34.82 12118095.73
0.97 1.00 0.92 0.57 0.84 4.01 36.10 12685946.03 4.08 34.78 12855026.40


==> data/iwslt/lambda_s0_ablation.dat <==
#
lambda sigma valid-exit valid-bleu test-exit test-bleu
0.000 0.0 5.25 36.1 5.26 34.99
#0.001 0.0 5.47 36.11 5.47 34.91
#0.005 0.0 5.19 35.86 5.20 34.67
#0.010 0.0 5.02 36.07 5.04 34.82
0.015 0.0 4.35 36.1 4.36 34.95
0.100 0.0 2.22 35.7 2.24 34.34
0.150 0.0 1.88 35.4 1.89 34.17
0.200 0.0 1.65 35.4 1.67 34.14
0.500 0.0 1.09 34.8 1.09 33.61


==> data/iwslt/lambda_s1_ablation.dat <==
#
lambda sigma valid-exit valid-bleu test-exit test-bleu
0.01 1.0 5.74 36.2 5.74 35.04
0.05 1.0 4.57 35.9 4.61 35.03
0.10 1.0 3.21 35.9 3.25 34.85
0.15 1.0 2.50 35.9 2.53 34.63
0.20 1.0 2.15 35.5 2.10 34.56


==> data/iwslt/seq_ll.dat <==
sigma margin alpha relu edp valid-bleu valid-exit valid-exit-std valid-flops test-bleu test-exit test-exit-std test-flops 
0 0.15 2.0 1.0 0.0 35.05 1.12 0.33 3139006.26 33.92 1.15 0.36 3173917.10 
0 0.10 2.0 1.0 0.2 35.29 1.36 0.49 3441510.77 34.15 1.36 0.49 3431676.23 
0 0.05 2.0 1.0 0.5 35.66 1.97 0.84 4208819.08 34.24 1.92 0.85 4138264.66 
0 2.00 2.0 1.0 0.1 35.82 2.16 1.31 4460955.98 34.77 2.16 1.43 4461608.84 
0 1.40 2.0 1.0 0.2 35.86 2.73 1.68 5176150.81 34.59 2.70 1.78 5138580.41 
0 0.02 2.0 1.0 0.0 36.10 3.79 2.08 6497824.60 34.87 3.79 2.12 6497124.93 
0 0.04 2.0 1.0 0.0 36.28 5.95 0.47 9176339.92 35.04 5.91 0.63 9113449.99 


==> data/iwslt/seq_right.dat <==
sigma margin alpha relu edp valid-bleu valid-exit valid-exit-std valid-flops test-bleu test-exit test-exit-std test-flops 
0 0.015 0.3 1.0 0.0 35.79 2.62 1.36 5058082.96 34.37 2.56 1.36 4972053.48 
0 0.000 0.3 1.0 0.2 36.26 4.55 1.32 7438954.44 34.84 4.50 1.36 7365203.02



==> data/iwslt/sigma_l0.01_ablation.dat <==
lambda sigma valid-exit valid-bleu test-exit test-bleu
0.01 0.0 5.02 36.1 5.04 34.82
0.01 0.5 5.60 36.1 5.60 34.99
0.01 1.0 5.74 36.2 5.74 35.04
0.01 2.0 5.88 36.4 5.88 35.02
0.01 3.0 5.95 36.1 5.94 34.99


==> data/iwslt/sigma_l0.05_ablation.dat <==
lambda sigma valid-exit valid-bleu test-exit test-bleu
0.05 0.5 3.62 36.0 3.66 34.79
0.05 1.0 4.57 35.9 4.61 35.03
0.05 2.0 5.15 36.2 5.16 35.00
0.05 3.0 5.41 36.3 5.42 34.96


==> data/iwslt/tok_ll_multinomial.dat <==
sigma margin alpha relu edp valid-bleu valid-exit valid-exit-std valid-flops test-bleu test-exit test-exit-std test-flops 
3.0 0.50 1.0 0.0 0.2 35.06 1.16 0.40 4038488.48 33.93 1.16 0.40 4029956.89 
2.0 0.20 2.0 0.0 0.0 35.52 1.50 1.03 4875439.62 34.29 1.50 1.01 4830543.48 
2.0 0.10 1.0 0.0 0.2 35.73 1.92 1.53 5493815.21 34.39 1.93 1.53 5487333.35 
2.0 0.05 1.0 0.0 0.0 35.93 2.74 2.12 6358484.28 34.63 2.75 2.12 6353286.44 
3.0 0.05 0.3 0.0 0.0 36.09 3.24 2.13 6809108.49 34.86 3.26 2.14 6809884.62 
2.0 0.01 2.0 0.0 0.0 36.18 4.57 2.17 7973864.33 34.90 4.58 2.17 7970708.53 
3.0 0.01 1.0 0.0 0.0 36.30 5.05 1.90 8375810.29 35.11 5.04 1.91 8352126.14 


==> data/iwslt/tok_ll_poisson_tuned.dat <==
t1 t2 t3 t4 t5 test-bleu test-exit
0.7 0.5 0.5 0.5 0.5 35.27 4.32 
0.7 0.5 0.34 0.64 0.31 35.05 3.28
0.54 0.89 0.96 0.79 0.66 35.25 5.34
0.4 0.72 0.19 0.18 0.90 34.91 2.50
0.3 0.92 0.12 0.8 0.43 34.73 2.00
0.89 0.48 0.45 0.43 0.39 34.45 1.44
0.89 0.8 0.35 0.8 0.72 34.96 2.85
0.79 0.9 0.5 0.48 0.61 35.06 3.76
0.88 0.84 0.74 0.95 0.93 35.16 5.81


==> data/iwslt/tok_right_multinomial.dat <==
sigma margin alpha relu edp valid-bleu valid-exit valid-exit-std valid-flops test-bleu test-exit test-exit-std test-flops 
6.0 0.020 1.0 1.0 0.0 34.92 1.15 0.36 3957232.02 33.59 1.15 0.36 3954458.11 
6.0 0.002 1.0 1.0 0.0 35.09 1.30 0.47 4136446.09 33.98 1.30 0.48 4131534.37 
4.0 0.000 1.0 1.0 0.0 36.01 3.87 1.80 7059377.08 34.85 3.87 1.80 7041359.66 
5.0 0.000 1.0 1.0 0.0 35.96 4.33 1.50 7469682.16 34.58 4.33 1.50 7454388.15 



==> data/iwslt/tok_right_poisson_tuned.dat <==
t1 t2 t3 t4 t5 test-bleu test-exit
0.95 0.1 0.45 0.76 0.18 34.73 1.42
0.97 0.95 0.17 0.96 0.9 34.99 1.97
0.78 0.8 0.19 0.54 0.70 35.13 2.51
0.9 0.69 0.35 0.14 0.44 35.24 2.86
0.94 0.6 0.49 0.53 0.47 35.26 3.94
0.98 0.84 0.5 0.8 0.39 35.30 4.43
0.99 0.8 0.82 0.76 0.59 35.35 5.03


==> data/wmten2fr/aligned.dat <==
exit valid-bleu valid-flops test-bleu test-flops
1 47.74 124602706.63 41.42 124546171.66
2 48.58 157963311.56 42.76 157827813.21
3 48.86 191325499.02 43.17 191115108.05
4 49.03 224704406.26 43.23 224407650.89
5 49.20 258069040.37 43.60 257692880.29
6 49.32 291453821.98 43.62 291000754.91



==> data/wmten2fr/baseline.dat <==
exit valid-bleu valid-flops test-bleu test-flops
1 48.12 124587368.36 42.20 124519478.97
2 48.69 158014160.72 42.64 157878381.94
3 49.04 191440953.08 43.11 191237284.91
4 49.07 224867745.44 43.22 224596187.87
5 48.83 258294537.80 43.23 257955090.84
6 49.48 291721330.16 43.41 291313993.81






==> data/wmten2fr/confidence.dat <==
t1 t2 t3 t4 t5 valid-exit valid-std-exit valid-bleu valid-flops test-exit test-std-exit test-bleu test-flops
0.52 0.17 0.02 0.57 0.40 1.14 0.35 48.25 165337978.86 1.19 0.41 42.51 172375558.81
0.73 0.46 0.07 0.89 0.37 1.36 0.64 48.64 194793338.56 1.49 0.71 42.96 209835288.57
0.95 0.47 0.16 0.25 0.15 1.94 0.53 48.72 262615097.40 2.00 0.58 43.12 270803617.85
0.96 0.63 0.62 0.45 0.05 2.33 1.04 49.06 314281830.74 2.49 1.17 43.41 333400311.60
1.00 0.63 0.91 0.82 0.05 2.57 1.18 49.08 342880888.48 2.77 1.31 43.40 366046602.69
0.96 0.98 0.69 0.43 0.48 3.15 1.09 49.16 413222239.66 3.29 1.21 43.55 430257858.16
0.98 0.95 0.89 0.40 0.40 3.53 0.93 49.13 456512662.35 3.67 1.02 43.53 473721900.45
0.98 0.91 0.88 0.94 0.71 3.91 1.67 49.28 502244496.74 4.25 1.68 43.67 542561857.29



==> data/wmten2fr/seq_ll.dat <==
lambda test-bleu test-exit test-flops
2.0 42.94 2.00 174668319.94
0.5 43.56 4.53 248219069.69


==> data/wmten2fr/tok_c_poisson_tuned.dat <==
#
sigma lambda t1 t2 t3 t4 t5 test-bleu test-exit test-flops
2 0.02 0.67 0.20 0.10 0.64 0.96 43.04 2.10 180183529.70
2 0.02 0.64 0.27 0.49 0.17 0.57 43.29 2.76 201429223.84

2 0 0.62 0.28 0.10 0.37 0.89 43.28 2.58 197715380.14
2 0 0.36 0.94 0.12 0.66 0.97 42.38 1.40 166025561.24
2 0 0.42 0.91 0.12 0.56 0.32 42.66 1.67 173165617.91


0 0.02 0.87 0.69 0.71 0.28 0.26 43.68 3.83 235213242.01
0 0.02 0.93 0.89 0.16 0.31 0.21 43.85 4.41 249842420.89
0 0.02 0.94 0.75 0.61 0.67 0.48 43.89 4.67 256395542.40


0 0 0.84 0.71 0.74 0.14 0.16 43.56 3.40 224347814.47
0 0 0.98 0.65 0.28 0.84 0.29 43.96 5.39 274833996.89






==> data/wmten2fr/tok_ll_poisson_tuned.dat <==
#
sigma lambda t1 t2 t3 t4 t5 test-bleu test-exit test-flops
5 0.1 0.49 0.97 0.64 0.88 0.88 43.88 5.57 279342870.01
5 0.1 0.23 0.11 0.83 0.35 0.26 42.70 1.41 159986478.80
5 0.1 0.29 0.28 0.74 0.18 0.55 43.15 1.87 176841123.97
# compared to baseline N=6
5 0.1 0.29 0.87 0.38 0.12 0.71 43.38 2.40 191290436.24
5 0.1 0.61 0.83 0.56 0.97 0.58 43.90 4.68 256646610.02
5 0.1 0.89 0.55 0.41 0.94 0.37 43.77 3.45 222352366.87

2 0.02 0.60 0.66 0.31 0.48 0.67 43.84 4.09 241774410.26
2 0.02 0.25 0.28 0.80 0.15 0.45 43.48 2.53 195130184.37
2 0.02 0.19 0.22 0.38 0.12 0.90 42.87 1.67 172341876.53

# Compared to aligned N=6
0 0.01 0.72 0.34 0.36 0.75 0.58 43.67 3.25 220391017.45
0 0.01 0.60 0.36 0.66 0.72 0.64 43.84 3.79 234257223.11




==> samples/iwslt/sample5_e353.dat <==
index exit hyp log-score score
0 5 you -1.0936 0.34
1 3 can -0.1597 0.85
2 6 per@@ -1.3322 0.26
3 6 form -0.0246 0.98
4 5 this -0.7489 0.47
5 5 trick -0.0302 0.97
6 5 to -0.4730 0.62
7 5 your -0.0813 0.92
8 2 friends -0.0387 0.96
9 5 and -0.1514 0.86
10 5 neighb@@ -0.0478 0.95
11 3 ors -0.2281 0.8
12 1 . -0.0799 0.92
13 1 thank -0.1101 0.9
14 1 you -0.0196 0.98
15 1 . -0.0532 0.95
16 1 $</$s$>$ -0.0492 0.95

# model: halt_relu0_edp0_joint_pretrain_token_poisson_unique_a0.3_global_explicit_kernel_likelihood_m0.15_sgk2
#S-3053  diesen trick können sie ihren freunden und nachbarn vor@@ führen . danke .
#T-3053  there is a trick you can do for your friends and neighb@@ ors . thanks .
#H-3053  -0.2777320444583893     you can per@@ form this trick to your friends and neighb@@ ors . thank you .
#P-3053  -1.0936 -0.1597 -1.3322 -0.0246 -0.7489 -0.0302 -0.4730 -0.0813 -0.0387 -0.1514 -0.0478 -0.2281 -0.0799 -0.1101 -0.0196 -0.0532 -0.0492
#E-3053  5 3 6 6 5 5 5 5 2 5 5 3 1 1 1 1 1


==> samples/wmten2fr/sample2.dat <==
index exit hyp log-score score
0 4 Chi@@ -1.3056 0.27
1 2 rac -0.0297 0.97
2 3 , -0.1313 0.88
3 2 le -0.3726 0.69
4 2 Premier -0.2964 0.74
5 2 ministre -0.4209 0.66
6 4 , -0.2591 0.77
7 4 \'etait -0.4313 0.65
8 6 pr\'esent -0.9028 0.41
9 2 . -0.3131 0.73
10 1 $\eos$ -0.0863 0.92

#S-2813  Chi@@ rac , the Prime Minister , was there .
#T-2813  Chi@@ rac , Premier ministre , est là .
#H-2813  -1.0792020559310913     Chi@@ rac , le Premier ministre , était présent .
#P-2813  -1.3056 -0.0297 -0.1313 -0.3726 -0.2964 -0.4209 -0.2591 -0.4313 -0.9028 -0.3131 -0.0863
#E-2813  4 2 3 2 2 2 4 4 6 2 1


==> samples/wmten2fr/sample3.dat <==
index exit hyp log-score score
0 4 Mais -1.0434 0.35
1 6 les -0.2704 0.76
2 2 passagers -0.1361 0.87
3 2 ne -0.1349 0.87
4 3 devraient -0.6687 0.51
5 2 pas -0.1251 0.88
6 4 s' -0.1279 0.88
7 3 attendre -0.0457 0.96
8 4 \`a -0.1670 0.85
9 4 des -1.1093 0.33
10 3 changements -0.1125 0.89
11 4 imm\'ediats -0.7159 0.49
12 1 . -0.1016 0.9
13 1 $\eos$ -0.0794 0.92

#S-1937  But passengers shoul@@ dn &apos;t expect changes to happen immediately .
#T-1937  Mais les passagers ne devraient pas s&apos; attendre à des changements immédiats .
#H-1937  -0.9930360317230225     Mais les passagers ne devraient pas s&apos; attendre à des changements immédiats .
#P-1937  -1.0434 -0.2704 -0.1361 -0.1349 -0.6687 -0.1251 -0.1279 -0.0457 -0.1670 -1.1093 -0.1125 -0.7159 -0.1016 -0.0794
#E-1937  4 6 2 2 3 2 4 3 4 4 3 4 1 1

